Handing off the outcome of binary neutron star mergers for accurate and long-term post-merger simulations

We perform binary neutron star (BNS) merger simulations in full dynamical general relativity with IllinoisGRMHD, on a Cartesian grid with adaptive-mesh refinement. After the remnant black hole has become nearly stationary, the evolution of the surrounding accretion disk on Cartesian grids over long timescales (1s) is suboptimal, as Cartesian coordinates over-resolve the angular coordinates at large distances, and the accreting plasma flows obliquely across coordinate lines dissipating angular momentum artificially from the disk. To address this, we present the Handoff, a set of computational tools that enables the transfer of general relativistic magnetohydrodynamic (GRMHD) and spacetime data from IllinoisGRMHD to HARM3D, a GRMHD code that specializes in modeling black hole accretion disks in static spacetimes over long timescales, making use of general coordinate systems with spherical topology. We demonstrate that the Handoff allows for a smooth and reliable transition of GRMHD fields and spacetime data, enabling us to efficiently and reliably evolve BNS dynamics well beyond merger. We also discuss future plans, which involve incorporating advanced equations of state and neutrino physics into BNS simulations using the \handoff approach.

==> referee_rev0.txt <==
Dear Dr. Lopez Armengol,

The above manuscript has been reviewed by one of our referees.
Comments from the report appear below.

These comments suggest that the present version of the manuscript is
not suitable for publication in the Physical Review. However, if you
address the criticisms, we will give further consideration.

In comments to the editors, the referee notes that if the emphasis of
the manuscript was shifted to physics rather than numerical methods,
it may become suitable for publication in PRD. The referee goes on to
suggest that an expanded comparison of accretion as simulated by
IllinoisGRMHD and HARM3D would be one way to achieve this.

When you resubmit, please include a summary of the changes made and a
brief response to all recommendations and criticisms.

We regret the delay in the review. It is due to two referees we
attempted to consult earlier.

Yours sincerely,

Ansar Fayyazuddin, Ph.D. (he/him/his)
Associate Editor
Physical Review D
Email: prd@aps.org
https://journals.aps.org/prd/
Follow us on Twitter @PhysRevD

NEWS FROM THE PHYSICAL REVIEW JOURNALS

PRX Energy is now open for submissions
https://go.aps.org/3lNdIqK



===
AUTHORS

Dear Dr. Fayyazuddin,

We appreciate the consideration and review of our article, and understand
the delays.

In this revised version, we addressed the comments from the referee 
and expanded the comparison of accretion as simulated by IllinoisGRMD and
HARM3D in the new Section V.

Yours sincerely,

The authors

===



----------------------------------------------------------------------
Report of the Referee -- DM12945/Lopez Armengol
----------------------------------------------------------------------

This manuscript presents a code that maps simulation data from the
Einstein Toolkit to HARM3D, with the stated objective of using the
former to continue GRMHD simulations of neutron star mergers over long
time scales. The premise is that HARM3D is supposedly better suited to
efficiently and accurately evolve the remnants over long timescales.
This is an interesting work, but it is not suitable for publication in
Physical Review as it does not contain any new physics. Instead, it
describes a tool that is very specific to the simulation
infrastructure of the authors and only applicable to mergers producing
black holes. I recommend the authors to resubmit this work to a more
specialized journal. Some additional comments on the manuscript are
listed below.
===
Authors:
We highly appreciate the referee careful read and analysis of our manuscript.
In this revised version, we provide proof on why HARM3D is better suited to
efficiently and accurately evolve BNS remnants over long timescales.
In particular, we include a new section, Section V, where we discuss
the effects of numerical dissipation when simulating
an orbiting torus with Cartesian coordinates, and discuss the
performance conveniences of using HARM3D for the post-merger 
evolution.
At the same time, we address the referee valuable comments below.
===



The main motivation for this work is the claim, made in the abstract
and in several other places in the text, that Cartesian-grid
simulations "quickly dissipate angular momentum from the disk." This
might be true, but is never substantiated nor quantified in the
manuscript. It is not clear if angular momentum conservation is really
an issue in neutron star postmerger simulations, given that
simulations much longer than the ones presented here have been
performed by other groups in Cartesian coordinates. For example, the
authors could have compared the angular momentum conservation of
IllinoisGRMHD and HARM3D.
===
Authors:
We include a new section, Section V, where we perform numerical experiments
to demonstrate the effects of numerical dissipation from Cartesian
coordinates when evolving an orbiting torus.
Also, in Section VI, we now discuss the implications of these results 
for modeling post-merger accretion disks.
===



HandOff uses a combination of Lagrange and Hermite interpolation at
different order. The code switches between different interpolation
orders using an ad hoc procedure. For what reason the authors have
discarded the use of more standard ENO/WENO approaches?
===
Authors:
We appreciate the referee's suggestions about other interpolation schemes.
We appeal to Lagrange and Hermite interpolation because these methods were
already available in the Einstein Toolkit infrastructure
(please, note the following documentation https://einsteintoolkit.org/thornguide/Numerical/AEILocalInterp/documentation.html).
While ENO/WENO approaches might me also available in the Toolkit for prolongation
operations, we did not find them available for general applications.
At the same time, we find that the proper combination of Lagrange and Hermite 
interpolation was sufficient for our purposes. 
===



Hermite interpolation requires the knowledge of the function
derivatives, but these are not available when mapping from the
Einstein Toolkit. How are the derivatives obtained?
===
Authors:
The Hermite interpolator is built so its derivatives match a given
finite-difference approximation to the grid function derivatives.
This was already encoded in the thorn AEILocalInterp
(https://einsteintoolkit.org/thornguide/Numerical/AEILocalInterp/documentation.html).
===



On page 7, the authors assume that \rho_atm ~ r^{-3/2}, which implies
that \rho_atm r^2 ~ r^{1/2}, so the mass in the atmosphere diverges in
the limit of very large grids. Why was this choice made?
===
Authors:
The choice of the density profile for the atmosphere is designed to
match the profile of infalling gas with constant accretion rate.
Mathematically, \dot{M} = 4 \pi r^2 v^r \rho = constant, with
v^r \propto r^{-1/2} .
From this density profile, hydro-static equilibrium of an
adiabatic gas dictates P/\rho \propto r^{-1}, then
P \propto r^{-5/2} .
We agree that the integrated mass of such profile
diverges in the limit of very large grids, but argue it is significantly
better than the usual flat profile. In any case, we now include a plot
of the integrated mass profile (Fig. 10),
and confirm that the atmosphere has a small contribution.
===



The authors discuss in detail the interpolation error of HandOff in
both the Fishbone-Moncrief and the neutron star merger disk cases.
However, it would be interesting to also see the error in the
integrated quantities, such as in the total rest mass of the disk and
total angular momentum. Particularly because angular momentum
conservation (or lack thereof) is one of the main themes of this work.
===
Please, notice Fig. 4 (bottom) for a plot of the integrated mass in both
codes after several handoff transitions for the case of the FM disk.
Also, in Fig. 18 we now include a plot for the integrated angular momentum in both codes for the case of the FM disk.
Unfortunately, we cannot perform this plots for the BNS case, as we do not
posses 3D data for the dynamical spacetime metric.
===



When commenting on Fig. 4, the authors write "the drop in the
accretion rate was expected for the lower numerical dissipation and
better conservation of angular momentum in spherical grids for
azimuthal flows." However, Fig. 4 it does not appear that
IllinoisGRMHD has a consistently higher accretion rate than HARM3D.
Indeed, it is not clear why angular momentum non-conservation should
necessarily go in the direction of increased accretion rate.
===
Authors:
We agree this was an overstatement and removed it. 
While indeed we expect lower 
numerical dissipation in harm3d, 
the effects of numerical dissipation over the accretion rate for 
turbulent and magnetized flows are not straightforward, as we now
discuss in Section V.
===



In the postmerger context, it is not clear that angular momentum
should be conserved in the first place. If the metric is not
axisymmetric and not stationary, then it is not clear that mapping to
a spherical grid and freezing the metric actually improves angular
momentum conservation. Can the author comment on the degree by which
the metric is axisymmetric and stationary at the time of mapping?
===
Authors:
To quantify the level of axisymmetry of the transitioned spacetime
metric, we now calculate the deviations of the local element of volume
with respect to the corresponding phi-averaged value.
At the same time, to quantify the level of staticity, we calculate the deviations of the local element of volume at different times.
Please, see the new comments at the end of Section IV.B.
===



===
On page 12 the authors write "For the extrapolated metric, we neglect
the contribution of matter to H as the distribution of matter in this
region is composed of the numerical atmosphere, with negligible
energy". This argument is not very convincing, since the overall mass
of the atmosphere might be large.

Following this, they write that they "find the values of H for the
extrapolated metric to be comparable to the values for IllinoisGRMHD".
However, Fig. 10 shows that the extrapolated metric has an Hamiltonian
constrain violation up to a factor 100 times larger than that of
IllinoisGRMHD in certain parts of the domain. It would also be
interesting to compare the norm of the constraints for both codes.

Connected to this point. In the test fluid approximation employed in
HARM3D it would be more self consistent to compute the H without the
inclusion of any matter term. What is the value of H in this case?
===
We now calculated the Hamiltonian constraint for the handed off metric
in the entire domain and updated Fig. 11.
We found this diagnostic is not well-behaved for the interpolated metric
near the BH.
We discuss why this is not a significant concern as the affine connections
are re-calculated accurately after the HandOff.
Please, see new comments and figures in Section IV.B.


===
The authors discuss the performance of HARM3D. How do these numbers
compare with IllinoisGRMHD?
===
Authors:
Please, see Section V.B for a comparative test for the performance
of each code, and new comments in the text (Section III).
===


===
In section IV.D the authors discuss the evolution of the dynamical
ejecta after the mapping to HARM3D. This is an interesting discussion,
but I am not sure that this demonstrates "the physical validity of the
extrapolated metric". For the purpose of showing the physical validity
of the metric, the authors should compute the momentum constrain.
===
As mentioned now in Section IV.B, the discussion
around the Hamiltonian constraint also applies to 
the momentum constraint.


Minor points:


===
There appears to be a typo in Eqs. (3) and (4): the sign in front of
"\rho u" should be "-".
===
Authors:
We do not recognize the aforementioned typo. 
If this refers to the definition of the second conserved variable,
we emphasize our conventions might differ from other references
where this variable is defined in terms of T^{00} insted if T^0_0.
===



===
The authors decompose the B-field in parallel and perpendicular
component to the fluid velocity (Eq. 22). Then they refer to
B_\parallel as being "toroidal" and as B_\perp as being "poloidal".
This is not the common definition used for toroidal and poloidal
components of a vector. The authors should elaborate on the rationale
for such definition.
===
Authors:
We provide a new Appendix (D) where we discuss the validity of our
interpretation.
===
